Physics-Informed Graph Neural Networks to Reconstruct Local Fields Considering Finite Strain Hyperelasticity

We propose a physics-informed machine learning framework called P-DivGNN to reconstruct local stress fields at the micro-scale, in the context of multi-scale simulation given a periodic micro-structure mesh and mean, macro-scale, stress values. This method is based in representing a periodic micro-structure as a graph, combined with a message passing graph neural network. We are able to retrieve local stress field distributions, providing average stress values produced by a mean field reduced order model (ROM) or Finite Element (FE) simulation at the macro-scale. The prediction of local stress fields are of utmost importance considering fracture analysis or the definition of local fatigue criteria. Our model incorporates physical constraints during training to constraint local stress field equilibrium state and employs a periodic graph representation to enforce periodic boundary conditions. The benefits of the proposed physics-informed GNN are evaluated considering linear and non linear hyperelastic responses applied to varying geometries. In the non-linear hyperelastic case, the proposed method achieves significant computational speed-ups compared to FE simulation, making it particularly attractive for large-scale applications.

==> divgnn_divergence_value_val.csv <==
1,0.0006916396087035537
2,0.0003367539611645043
3,0.0006887526833452284
4,0.0009077796130441129
5,0.00020382003276608884
6,0.00023785207304172218
7,0.0002691602858249098
8,0.00035885817487724125
9,0.006054671481251717
10,0.00010682369611458853
11,0.00016417523147538304
12,0.00012777617666870356
13,0.0006552211125381291
14,0.0003867923514917493
15,8.733871800359339e-05
16,0.000140668053063564
17,8.197509305318817e-05
18,7.813338743289933e-05
19,0.0001536981581011787
20,7.000039477134123e-05
21,9.50572793954052e-05
22,6.34777097729966e-05
23,9.18137957341969e-05
24,6.209908315213397e-05
25,5.089901605970226e-05
26,5.499696999322623e-05
27,5.331736974767409e-05
28,5.212360338191502e-05
29,5.65578302484937e-05
30,5.620472438749857e-05
31,6.149138062028214e-05
32,5.877255171071738e-05
33,9.327769657829776e-05
34,4.3111002014484257e-05
35,8.400831575272605e-05
36,5.282171696308069e-05
37,5.085268639959395e-05
38,4.807623918168247e-05
39,6.82924801367335e-05
40,6.624325760640204e-05
41,0.0001329489896306768
42,0.0001275480753974989
43,0.00012227323895785958
44,8.716470620129257e-05
45,0.00011026665015378967
46,0.00013849377864971757
47,9.222522203344852e-05
48,0.0001343298063147813
49,8.844090916682035e-05
50,0.0001115773557103239
51,0.00015587580855935812
52,0.001082572271116078
53,0.002384255174547434
54,0.0034715791698545218
55,0.0027234950102865696
56,0.0018638400360941887
57,0.0015248171985149384
58,0.001340861665084958
59,0.001280921045690775
60,0.0012102682376280427
61,0.0009003978921100497
62,0.0008590284851379693
63,0.0008289165562018752
64,0.0008569764322601259
65,0.0006257243803702295
66,0.0008800543146207929
67,0.0008493463392369449
68,0.0006427845219150186
69,0.0006035612896084785
70,0.0006830606725998223
71,0.0006124438950791955
72,0.0006505848141387105
73,0.0006523634074255824
74,0.0005322127253748477
75,0.0004780114977620542
76,0.0005193913821130991
77,0.0006765105645172298
78,0.0004900427302345634
79,0.00045300848432816565
80,0.0004557717184070498
81,0.00047129642916843295
82,0.00047228040057234466
83,0.0004940183134749532
84,0.0004957228084094822
85,0.0004759553703479469
86,0.0004970720619894564
87,0.00041562915430404246
88,0.0004768571234308183
89,0.00040926257497631013
90,0.0005229482776485384
91,0.00044005189556628466
92,0.0004907633410766721
93,0.00040857246494852006
94,0.0004926941473968327
95,0.00039686169475317
96,0.0004020228807348758
97,0.00045468771713785827
98,0.0003838549891952425
99,0.0003767424786929041
100,0.000394028757000342
101,0.0004206453450024128
102,0.0005145184695720673
103,0.0004160483367741108
104,0.00041627403697930276
105,0.0004744699108414352
106,0.0003771189949475229
107,0.00039442512206733227
108,0.0003898372524417937
109,0.0004326031485106796
110,0.00042484025470912457
111,0.00038764168857596815
112,0.0004225240845698863
113,0.00037728692404925823
114,0.0003512517723720521
115,0.00045335316099226475
116,0.00032288284273818135
117,0.00032856548205018044
118,0.0004423980135470629
119,0.0003873048408422619
120,0.0003698621003422886
121,0.00035830368869937956
122,0.0003529813257046044
123,0.00034627554123289883
124,0.0003626123652793467
125,0.0003424636961426586
126,0.00037850343505851924
127,0.0003859339340124279
128,0.00039159628795459867
129,0.0003595045709516853
130,0.00037936371518298984
131,0.0003588185936678201
132,0.00042444796417839825
133,0.00032948824809864163
134,0.00035970189492218196
135,0.0003246585838496685
136,0.00037972014979459345
137,0.00030518299899995327
138,0.00032730906968936324
139,0.00046365242451429367
140,0.00035389442928135395
141,0.0003788751200772822
142,0.00036299985367804766
143,0.00031473441049456596
144,0.00031939882319420576
145,0.00030699308263137937
146,0.00042784304241649806
147,0.00032575646764598787
148,0.0003223553649149835
149,0.00037406792398542166
150,0.00035655914689414203
151,0.0003468584909569472
152,0.00036451511550694704
153,0.00032098524388857186
154,0.00037419935688376427
155,0.0003542762133292854
156,0.0003251400776207447
157,0.0003480979648884386
158,0.0003696726053021848
159,0.00033857038943096995
160,0.000360380916390568
161,0.0003102365299127996
162,0.0003595214511733502
163,0.0003368897014297545
164,0.000337075354764238
165,0.00037441961467266083
166,0.00034186086850240827
167,0.0003354386135470122
168,0.0003160002816002816
169,0.00032383413054049015
170,0.0005829657311551273
171,0.0003432173398323357
172,0.0003387913457117975
173,0.0003465925110504031
174,0.00036163718323223293
175,0.00038104515988379717
176,0.0003142688947264105
177,0.00031571483123116195
178,0.00031548491097055376
179,0.00030833351775072515
180,0.0003328981401864439
181,0.0003155818849336356
182,0.0003120982146356255
183,0.0003370411868672818
184,0.000341270788339898
185,0.00033898826222866774
186,0.00030518576386384666
187,0.00032846428803168237
188,0.00040382781298831105
189,0.0003156984457746148
190,0.0006558402092196047
191,0.0003086600627284497
192,0.0003059861483052373
193,0.00029417482437565923
194,0.0003063738695345819
195,0.0002924955915659666
196,0.0006838516565039754
197,0.00033733242889866233
198,0.00035108247539028525
199,0.00032802586792968214
200,0.00032442325027659535


==> divgnn_nmse_val.csv <==
1,1.2184215784072876
2,1.1169248819351196
3,1.1139405965805054
4,1.241418480873108
5,1.0751277208328247
6,1.062206506729126
7,1.0595945119857788
8,1.0731526613235474
9,1.661070466041565
10,1.0438964366912842
11,1.047898292541504
12,1.0699183940887451
13,1.126737117767334
14,1.0881751775741577
15,1.0245429277420044
16,1.0375889539718628
17,1.029058814048767
18,1.0262433290481567
19,1.051330804824829
20,1.0373679399490356
21,1.0416332483291626
22,1.0304735898971558
23,1.621616244316101
24,1.027954339981079
25,1.0413435697555542
26,1.0461301803588867
27,1.039673089981079
28,1.019805908203125
29,1.0199834108352661
30,1.0332534313201904
31,1.01775324344635
32,1.021582841873169
33,1.0299664735794067
34,1.0209046602249146
35,1.0176187753677368
36,1.068023920059204
37,1.0253021717071533
38,1.0164824724197388
39,1.0084474086761475
40,1.0234352350234985
41,1.0067424774169922
42,1.0230660438537598
43,1.0138609409332275
44,1.0252710580825806
45,1.006016731262207
46,1.016295313835144
47,1.004521131515503
48,1.0067062377929688
49,1.0029339790344238
50,1.0000519752502441
51,0.9910242557525635
52,0.8727264404296875
53,0.6542165279388428
54,0.41359061002731323
55,0.22423876821994781
56,0.15301334857940674
57,0.1131136491894722
58,0.10320237278938293
59,0.08384361863136292
60,0.07539606094360352
61,0.06853479146957397
62,0.05640755221247673
63,0.06252817809581757
64,0.06120885908603668
65,0.05248798057436943
66,0.07116527855396271
67,0.06609916687011719
68,0.04110495746135712
69,0.037984613329172134
70,0.04257659614086151
71,0.035297103226184845
72,0.04078908637166023
73,0.09369251877069473
74,0.02926066890358925
75,0.1343134641647339
76,0.054901547729969025
77,0.046271249651908875
78,0.0392858050763607
79,0.028550075367093086
80,0.02539404109120369
81,0.02940903790295124
82,0.03505626693367958
83,0.03589848428964615
84,0.035406794399023056
85,0.03089185617864132
86,0.03848206624388695
87,0.02486160397529602
88,0.025725865736603737
89,0.03535168245434761
90,0.030425991863012314
91,0.04333376884460449
92,0.025791270658373833
93,0.023513227701187134
94,0.029243672266602516
95,0.021637924015522003
96,0.035332150757312775
97,0.04971618577837944
98,0.021467655897140503
99,0.041575606912374496
100,0.01933196187019348
101,0.04950571805238724
102,0.02595639042556286
103,0.02109670080244541
104,0.02735118195414543
105,0.018951671198010445
106,0.019992273300886154
107,0.020892735570669174
108,0.046471599489450455
109,0.02546299807727337
110,0.022656459361314774
111,0.019815761595964432
112,0.020643021911382675
113,0.02611805684864521
114,0.019817713648080826
115,0.05547540634870529
116,0.019431428983807564
117,0.017960190773010254
118,0.027760708704590797
119,0.023293696343898773
120,0.019779859110713005
121,0.03220833092927933
122,0.01651446335017681
123,0.017111286520957947
124,0.015672478824853897
125,0.020300909876823425
126,0.016418728977441788
127,0.021151743829250336
128,0.025766242295503616
129,0.03693701699376106
130,0.014693975448608398
131,0.015103407204151154
132,0.018051063641905785
133,0.016026202589273453
134,0.015079871751368046
135,0.015295450575649738
136,0.01705687679350376
137,0.01473009679466486
138,0.022488072514533997
139,0.04907356947660446
140,0.014567714184522629
141,0.018123684450984
142,0.01834583841264248
143,0.01721634529531002
144,0.01763911545276642
145,0.01901029609143734
146,0.035980112850666046
147,0.01623488776385784
148,0.013933268375694752
149,0.02674744836986065
150,0.014460859820246696
151,0.013339405879378319
152,0.016010016202926636
153,0.013086873106658459
154,0.015806198120117188
155,0.013340421952307224
156,0.01888074167072773
157,0.01848701573908329
158,0.029974600300192833
159,0.014073142781853676
160,0.013259978964924812
161,0.013529791496694088
162,0.019673235714435577
163,0.017532525584101677
164,0.020871026441454887
165,0.028906721621751785
166,0.012187431566417217
167,0.013627076521515846
168,0.012464847415685654
169,0.01551109366118908
170,0.03921249881386757
171,0.013994517736136913
172,0.012641196139156818
173,0.013199783861637115
174,0.012825672514736652
175,0.01673496887087822
176,0.013730260543525219
177,0.01888311840593815
178,0.023834779858589172
179,0.014222869649529457
180,0.012447693385183811
181,0.012790246866643429
182,0.012781296856701374
183,0.013327312655746937
184,0.013263442553579807
185,0.014048063196241856
186,0.012140859849750996
187,0.01249704509973526
188,0.03081265464425087
189,0.025181595236063004
190,0.045854635536670685
191,0.01475400198251009
192,0.01320029515773058
193,0.014296763576567173
194,0.023442469537258148
195,0.014206021092832088
196,0.03841913864016533
197,0.011953171342611313
198,0.01616385206580162
199,0.013439301401376724
200,0.010877140797674656


==> hyperelast_divgnn_divergence_value_val.csv <==
1,0.00045988167403265834
2,0.00079858343815431
3,0.0006233544554561377
4,0.0006759375683031976
5,0.0007538017816841602
6,0.0006783524295315146
7,0.0006510491366498172
8,0.0006326268776319921
9,0.00503753824159503
10,0.0005357849877327681
11,0.0004977004718966782
12,0.0005092074279673398
13,0.00398219795897603
14,0.000687748019117862
15,0.0006883256719447672
16,0.0006760870455764234
17,0.0006757329101674259
18,0.0018920742440968752
19,0.00047398070455528796
20,0.0021316262427717447
21,0.001569979591295123
22,0.001305170706473291
23,0.000771687482483685
24,0.0006925182533450425
25,0.0008575096726417542
26,0.0009182625799439847
27,0.0008521106792613864
28,0.0010607013246044517
29,0.0008248341619037092
30,0.0009901595767587423
31,0.0009088093647733331
32,0.0007317724521271884
33,0.0010329076321795583
34,0.0006725838175043464
35,0.0009142033522948623
36,0.000764724041800946
37,0.0009818703401833773
38,0.0009794688085094094
39,0.0008752904832363129
40,0.0007514452445320785
41,0.001132186851464212
42,0.0007499129278585315
43,0.0010942425578832626
44,0.0009916702983900905
45,0.0010354770347476006
46,0.000799893750809133
47,0.0009465176844969392
48,0.0009522952022962272
49,0.0009092232794500887
50,0.0006779242539778352
51,0.0006480655283667147
52,0.000850766256917268
53,0.0006226168479770422
54,0.0008035838836804032
55,0.0007252739160321653
56,0.0008108479087240994
57,0.0007310410728678107
58,0.0008322594221681356
59,0.001748427632264793
60,0.00455523980781436
61,0.005461025517433882
62,0.004925988148897886
63,0.004990425892174244
64,0.005098561756312847
65,0.005973172374069691
66,0.004927228204905987
67,0.005109531804919243
68,0.004173808265477419
69,0.004854605067521334
70,0.005771706812083721
71,0.003990098834037781
72,0.004051828291267157
73,0.0034480076283216476
74,0.0032525379210710526
75,0.003392331302165985
76,0.0034991982392966747
77,0.0026901636738330126
78,0.0029297175351530313
79,0.003395159263163805
80,0.002953477203845978
81,0.0026257478166371584
82,0.002546702977269888
83,0.002851522760465741
84,0.0027514987159520388
85,0.0024086330085992813
86,0.0024077044799923897
87,0.0026329795364290476
88,0.002216318156570196
89,0.002380949445068836
90,0.0023032771423459053
91,0.002381185069680214
92,0.002249825047329068
93,0.0034609411377459764
94,0.002304953522980213
95,0.0020668453071266413
96,0.002387557877227664
97,0.0024352071341127157
98,0.002279333071783185
99,0.0023011579178273678
100,0.0022758482955396175
101,0.00196462613530457
102,0.002260759938508272
103,0.0018908323254436255
104,0.001988871954381466
105,0.0020144132431596518
106,0.0022122792433947325
107,0.0020062176045030355
108,0.002420212375000119
109,0.001967347227036953
110,0.00199901033192873
111,0.001961153233423829
112,0.0020081461407244205
113,0.0019493940053507686
114,0.0019154681358486414
115,0.0017763637006282806
116,0.0021876886021345854
117,0.0020743324421346188
118,0.0019602254033088684
119,0.002169016981497407
120,0.0019488284597173333
121,0.0018994330894201994
122,0.0017133854562416673
123,0.002006016205996275
124,0.0018217841861769557
125,0.0018665662501007318
126,0.001980323577299714
127,0.0017891814932227135
128,0.0018739233491942286
129,0.001984315924346447
130,0.002030625706538558
131,0.001977096078917384
132,0.001929348916746676
133,0.002139684511348605
134,0.001783988205716014
135,0.0017294605495408177
136,0.001857007504440844
137,0.0017926201689988375
138,0.0019407168729230762
139,0.0018671068828552961
140,0.0019851664546877146
141,0.0018813853384926915
142,0.0018830968765541911
143,0.0019152482273057103
144,0.0019019944593310356
145,0.0019653101917356253
146,0.0018007158068940043
147,0.0017961537232622504
148,0.0020206475164741278
149,0.001947422744706273
150,0.001694440026767552
151,0.001775556243956089
152,0.0018292341846972704
153,0.0018505401676520705
154,0.0025631256867200136
155,0.0017988292966037989
156,0.0018318621441721916
157,0.0020233013201504946
158,0.0017637305427342653
159,0.001747913658618927
160,0.0018269175197929144
161,0.002143525518476963
162,0.0018229716224595904
163,0.001802442828193307
164,0.001915747532621026
165,0.0017330778064206243
166,0.0017326651141047478
167,0.0018056996632367373
168,0.0016796282725408673
169,0.0018007780890911818
170,0.0019208027515560389
171,0.0017613418167456985
172,0.0017158468253910542
173,0.0017798299668356776
174,0.0017006625421345234
175,0.001776432734914124
176,0.001917426474392414
177,0.0018986132927238941
178,0.0016316159162670374
179,0.0018664003582671285
180,0.0018187707755714655
181,0.0017954132054001093
182,0.0018212790600955486
183,0.001775298616848886
184,0.0019119043136015534
185,0.001984846079722047
186,0.001978283515200019
187,0.0018443847075104713
188,0.001795815653167665
189,0.0018025070894509554
190,0.0017945646541193128
191,0.0016813419060781598
192,0.0019130177097395062
193,0.0021031179931014776
194,0.0017440231749787927
195,0.0016284303274005651
196,0.0017186017939820886
197,0.0018887155456468463
198,0.0016618515364825726
199,0.0018550403183326125
200,0.001685533788986504


==> hyperelast_divgnn_nmse_val.csv <==
1,1.243005394935608
2,1.1850608587265015
3,1.1215083599090576
4,1.175154685974121
5,1.2312949895858765
6,1.0633982419967651
7,1.1068220138549805
8,1.1417819261550903
9,1.2667521238327026
10,1.0391910076141357
11,1.0405299663543701
12,1.031673789024353
13,1.218712568283081
14,1.0638689994812012
15,1.0321853160858154
16,1.024308204650879
17,1.0275906324386597
18,1.045013189315796
19,1.0232599973678589
20,1.1606121063232422
21,1.0422828197479248
22,1.0330630540847778
23,1.0246660709381104
24,1.0227878093719482
25,1.0418341159820557
26,1.022779941558838
27,1.0275002717971802
28,1.0531202554702759
29,1.0305676460266113
30,1.0176575183868408
31,1.0305439233779907
32,1.0196025371551514
33,1.0797297954559326
34,1.0198222398757935
35,1.016459584236145
36,1.0220537185668945
37,1.018550992012024
38,1.0105087757110596
39,1.0342129468917847
40,1.0106213092803955
41,1.0311943292617798
42,1.023476243019104
43,1.01034414768219
44,1.0035797357559204
45,1.008224606513977
46,1.0051987171173096
47,1.0002602338790894
48,1.01482093334198
49,1.0081056356430054
50,0.9976255297660828
51,1.0473017692565918
52,0.9983379244804382
53,0.9992672204971313
54,1.003043532371521
55,1.008913516998291
56,1.0330780744552612
57,1.004683017730713
58,0.9797610640525818
59,0.955954909324646
60,0.749962329864502
61,0.6296314001083374
62,0.5826769471168518
63,0.5426265001296997
64,0.4672820568084717
65,0.3782327473163605
66,0.2727645933628082
67,0.24740970134735107
68,0.1968318521976471
69,0.2119685262441635
70,0.16869626939296722
71,0.12355899065732956
72,0.15495193004608154
73,0.15849646925926208
74,0.09162568300962448
75,0.08993376046419144
76,0.09660259634256363
77,0.08462012559175491
78,0.07677925378084183
79,0.08678530901670456
80,0.0944175198674202
81,0.1120576560497284
82,0.06850267201662064
83,0.06266365200281143
84,0.07134973257780075
85,0.07583130896091461
86,0.05549262836575508
87,0.0595090426504612
88,0.06906164437532425
89,0.0492379292845726
90,0.04710882157087326
91,0.06419308483600616
92,0.06839684396982193
93,0.09599054604768753
94,0.04498341679573059
95,0.0630466565489769
96,0.041477371007204056
97,0.06292057037353516
98,0.06184697523713112
99,0.04989410564303398
100,0.04067731276154518
101,0.04304180294275284
102,0.04236847534775734
103,0.04276183992624283
104,0.04035422205924988
105,0.04269876331090927
106,0.04111234098672867
107,0.04619818180799484
108,0.04665989801287651
109,0.03136812523007393
110,0.03280576691031456
111,0.03204527869820595
112,0.042598020285367966
113,0.034416984766721725
114,0.04622907191514969
115,0.07310684025287628
116,0.03679809719324112
117,0.05838112160563469
118,0.04460960254073143
119,0.04863392934203148
120,0.033041346818208694
121,0.03290121257305145
122,0.0298476405441761
123,0.030678926035761833
124,0.02740316092967987
125,0.029958348721265793
126,0.05514140799641609
127,0.02695220150053501
128,0.03825449198484421
129,0.02764091268181801
130,0.031557437032461166
131,0.04869759455323219
132,0.027765857055783272
133,0.03839587792754173
134,0.036184683442115784
135,0.02597925439476967
136,0.029525624588131905
137,0.02840328961610794
138,0.027756961062550545
139,0.029324809089303017
140,0.03364357352256775
141,0.028173744678497314
142,0.027152543887495995
143,0.046014267951250076
144,0.025177499279379845
145,0.04232381284236908
146,0.02872416004538536
147,0.025395750999450684
148,0.024427704513072968
149,0.025369929149746895
150,0.07636189460754395
151,0.02521788887679577
152,0.025898054242134094
153,0.024899160489439964
154,0.05291113257408142
155,0.024520397186279297
156,0.023862380534410477
157,0.027348173782229424
158,0.02324933558702469
159,0.02972063608467579
160,0.028062643483281136
161,0.03221664950251579
162,0.023591460660099983
163,0.023125918582081795
164,0.0376054085791111
165,0.020911848172545433
166,0.022826269268989563
167,0.022459207102656364
168,0.033212460577487946
169,0.02363830804824829
170,0.024886421859264374
171,0.022498097270727158
172,0.023020438849925995
173,0.020252596586942673
174,0.021625986322760582
175,0.052197884768247604
176,0.0238798875361681
177,0.031592585146427155
178,0.020901072770357132
179,0.02136259153485298
180,0.024046462029218674
181,0.019287286326289177
182,0.02092708833515644
183,0.029682813212275505
184,0.023739272728562355
185,0.037383150309324265
186,0.021746918559074402
187,0.02160370536148548
188,0.021499698981642723
189,0.027538631111383438
190,0.02196265012025833
191,0.019922610372304916
192,0.0216203685849905
193,0.05479349195957184
194,0.01935286447405815
195,0.019194358959794044
196,0.018788471817970276
197,0.02382383868098259
198,0.024444540962576866
199,0.03081940859556198
200,0.01830192096531391


==> hyperelast_vanilla_gnn_divergence_value_val.csv <==
1,0.0009827138856053352
2,0.0007293748203665018
3,0.004209745675325394
4,0.015738023445010185
5,0.001974692801013589
6,0.001087452401407063
7,0.001066543278284371
8,0.0009282346582040191
9,0.001145591028034687
10,0.003088792320340872
11,0.0007710729842074215
12,0.0007286127656698227
13,0.003109149867668748
14,0.0007953073945827782
15,0.0010438342578709126
16,0.0008992940420284867
17,0.0007631952175870538
18,0.0009661142830736935
19,0.000822751724626869
20,0.0009826563764363527
21,0.0008948500617407262
22,0.0007939361967146397
23,0.0007815025164745748
24,0.0008125470485538244
25,0.0007617415394634008
26,0.0008175739785656333
27,0.0007777672144584358
28,0.0009029813227243721
29,0.0009569567628204823
30,0.0009509138762950897
31,0.001089269295334816
32,0.00103601417504251
33,0.0017191324150189757
34,0.0013632361078634858
35,0.0011733798310160637
36,0.004333374090492725
37,0.006084303371608257
38,0.014683596789836884
39,0.01565513201057911
40,0.019237255677580833
41,0.019227243959903717
42,0.02067231759428978
43,0.023435743525624275
44,0.024683628231287003
45,0.02583850547671318
46,0.027969222515821457
47,0.030695876106619835
48,0.03249995782971382
49,0.03112216107547283
50,0.03103543072938919
51,0.032348886132240295
52,0.03560933843255043
53,0.03626224771142006
54,0.03122352436184883
55,0.03147609159350395
56,0.032538410276174545
57,0.03233665972948074
58,0.032247304916381836
59,0.0329013429582119
60,0.030285220593214035
61,0.0332290418446064
62,0.03433963656425476
63,0.034861449152231216
64,0.03081393986940384
65,0.034994374960660934
66,0.033953484147787094
67,0.03261234983801842
68,0.03395280987024307
69,0.03494090959429741
70,0.0358102023601532
71,0.03503234311938286
72,0.03418020159006119
73,0.0334278829395771
74,0.03540821745991707
75,0.03625722974538803
76,0.031408898532390594
77,0.03158377483487129
78,0.03230110555887222
79,0.033334873616695404
80,0.03141234442591667
81,0.03478401526808739
82,0.03324767202138901
83,0.03325032815337181
84,0.03313039243221283
85,0.03721059113740921
86,0.035141441971063614
87,0.03491171449422836
88,0.03233734890818596
89,0.03197898715734482
90,0.034356169402599335
91,0.033918771892786026
92,0.028912585228681564
93,0.03453824669122696
94,0.03420652076601982
95,0.03605634346604347
96,0.0337311252951622
97,0.035191863775253296
98,0.034460753202438354
99,0.03352504223585129
100,0.03524276614189148
101,0.03540238365530968
102,0.034782472997903824
103,0.03411988168954849
104,0.03306305781006813
105,0.03615737333893776
106,0.03560497611761093
107,0.03273266181349754
108,0.03644390404224396
109,0.035053569823503494
110,0.03427239507436752
111,0.03568318858742714
112,0.03848235309123993
113,0.035192813724279404
114,0.03212245553731918
115,0.03513000160455704
116,0.0331767275929451
117,0.035306792706251144
118,0.03606913238763809
119,0.03665131330490112
120,0.03663763403892517
121,0.033350251615047455
122,0.03476930409669876
123,0.029598724097013474
124,0.03669566288590431
125,0.036769967526197433
126,0.03503971919417381
127,0.03564565256237984
128,0.036674123257398605
129,0.03621559217572212
130,0.03506069630384445
131,0.03393646329641342
132,0.03605365753173828
133,0.03405936807394028
134,0.03468184173107147
135,0.03686128929257393
136,0.034126099199056625
137,0.03484157472848892
138,0.03476760536432266
139,0.03564685210585594
140,0.03663436323404312
141,0.036581363528966904
142,0.033956777304410934
143,0.03563303127884865
144,0.03508348762989044
145,0.035368505865335464
146,0.02452070079743862
147,0.035457465797662735
148,0.03570573776960373
149,0.03425007686018944
150,0.03755832836031914
151,0.03787011653184891
152,0.03587890788912773
153,0.03431001305580139
154,0.03778376057744026
155,0.035825133323669434
156,0.033658042550086975
157,0.034705232828855515
158,0.03481527045369148
159,0.036756690591573715
160,0.03848239406943321
161,0.037027034908533096
162,0.03634105250239372
163,0.03924182057380676
164,0.035136133432388306
165,0.033386439085006714
166,0.037851542234420776
167,0.03599955886602402
168,0.03606477379798889
169,0.036105770617723465
170,0.03579241409897804
171,0.032631054520606995
172,0.03479127958416939
173,0.03582644835114479
174,0.036012936383485794
175,0.03674279525876045
176,0.03522668033838272
177,0.035411469638347626
178,0.03600981831550598
179,0.03717031329870224
180,0.03531831130385399
181,0.03605681285262108
182,0.03572050854563713
183,0.035741712898015976
184,0.03318425640463829
185,0.03386067599058151
186,0.0354183204472065
187,0.034247126430273056
188,0.03559824079275131
189,0.03610255941748619
190,0.03569081425666809
191,0.034876033663749695
192,0.03502131253480911
193,0.03628657013177872
194,0.03501257300376892
195,0.034804847091436386
196,0.034584637731313705
197,0.035304415971040726
198,0.0350228026509285
199,0.03676488250494003
200,0.035311125218868256


==> hyperelast_vanilla_gnn_nmse_val.csv <==
1,1.380326509475708
2,1.1591960191726685
3,2.1521835327148438
4,1.522200345993042
5,1.0767685174942017
6,1.1147040128707886
7,1.0400526523590088
8,1.055034875869751
9,1.0344383716583252
10,1.4638046026229858
11,1.047318458557129
12,1.0558209419250488
13,1.0632257461547852
14,1.0235896110534668
15,1.0229854583740234
16,1.0445919036865234
17,1.0356327295303345
18,1.0334967374801636
19,1.0226713418960571
20,1.022172212600708
21,1.0168482065200806
22,1.0258305072784424
23,1.0419869422912598
24,1.0217556953430176
25,1.038341999053955
26,1.0340937376022339
27,1.051244854927063
28,1.013423204421997
29,1.0132557153701782
30,1.018135905265808
31,1.0129754543304443
32,1.012426733970642
33,1.0498102903366089
34,1.005385398864746
35,0.9983329772949219
36,0.9486817717552185
37,0.8641915321350098
38,0.7291889786720276
39,0.6231833100318909
40,0.5925002098083496
41,0.549786388874054
42,0.456307590007782
43,0.37437140941619873
44,0.30391818284988403
45,0.29219844937324524
46,0.2014896422624588
47,0.17664992809295654
48,0.1569020003080368
49,0.1478790044784546
50,0.13894811272621155
51,0.14273367822170258
52,0.15529870986938477
53,0.1206335723400116
54,0.11530781537294388
55,0.11731196194887161
56,0.11571134626865387
57,0.10664022713899612
58,0.09733454883098602
59,0.1092071533203125
60,0.09810405224561691
61,0.09574036300182343
62,0.09247298538684845
63,0.09929215162992477
64,0.12005390971899033
65,0.10257966816425323
66,0.09406407922506332
67,0.1005520224571228
68,0.07983227074146271
69,0.09382805973291397
70,0.08182594925165176
71,0.10361938178539276
72,0.07900156825780869
73,0.09612714499235153
74,0.09181682765483856
75,0.08018065243959427
76,0.07500610500574112
77,0.09939906001091003
78,0.0790557712316513
79,0.07194805890321732
80,0.0802387222647667
81,0.07602351903915405
82,0.07503568381071091
83,0.06654856353998184
84,0.06899888813495636
85,0.07239566743373871
86,0.07201572507619858
87,0.06903810799121857
88,0.07204004377126694
89,0.08643314987421036
90,0.0710996761918068
91,0.06717409938573837
92,0.1615581065416336
93,0.06485570222139359
94,0.06935308873653412
95,0.07132870703935623
96,0.07281110435724258
97,0.0729483813047409
98,0.06470752507448196
99,0.09068693220615387
100,0.06173952296376228
101,0.062300905585289
102,0.06196208670735359
103,0.06907962262630463
104,0.0741424635052681
105,0.06627239286899567
106,0.0722249299287796
107,0.07501646131277084
108,0.06941700726747513
109,0.06388047337532043
110,0.06280511617660522
111,0.05851360410451889
112,0.10719002783298492
113,0.057378873229026794
114,0.06382647901773453
115,0.05992794409394264
116,0.06044419854879379
117,0.056225746870040894
118,0.06156710535287857
119,0.06838639825582504
120,0.07165778428316116
121,0.0659843161702156
122,0.057912398129701614
123,0.1566523313522339
124,0.06631576269865036
125,0.06293319910764694
126,0.059610843658447266
127,0.057345855981111526
128,0.0692080706357956
129,0.06507473438978195
130,0.06665142625570297
131,0.057286713272333145
132,0.05805987864732742
133,0.05866714194417
134,0.05745967477560043
135,0.0634542927145958
136,0.05771259590983391
137,0.054825395345687866
138,0.061435844749212265
139,0.0570300854742527
140,0.05877344682812691
141,0.0943194255232811
142,0.08241831511259079
143,0.05589080974459648
144,0.06315867602825165
145,0.05984078347682953
146,0.21728499233722687
147,0.057795971632003784
148,0.0551152266561985
149,0.06211189553141594
150,0.060529064387083054
151,0.08287592977285385
152,0.05481819063425064
153,0.059502486139535904
154,0.07133219391107559
155,0.053852010518312454
156,0.06722895056009293
157,0.07323068380355835
158,0.0569852851331234
159,0.06467396020889282
160,0.08621223270893097
161,0.05380244180560112
162,0.055111709982156754
163,0.13176575303077698
164,0.056089114397764206
165,0.05924862250685692
166,0.06265046447515488
167,0.06297473609447479
168,0.06239970400929451
169,0.054110001772642136
170,0.055554866790771484
171,0.05690401419997215
172,0.06306985765695572
173,0.0637025386095047
174,0.055822666734457016
175,0.0629277229309082
176,0.05426511913537979
177,0.05625401437282562
178,0.05326336249709129
179,0.058430299162864685
180,0.05331733077764511
181,0.05470605939626694
182,0.05356732755899429
183,0.0563356913626194
184,0.057854946702718735
185,0.0555763877928257
186,0.0526101179420948
187,0.06305566430091858
188,0.05471419915556908
189,0.05694665014743805
190,0.06011240556836128
191,0.05644729733467102
192,0.05725216493010521
193,0.05357865244150162
194,0.06384468823671341
195,0.056322481483221054
196,0.052146658301353455
197,0.05868836119771004
198,0.05658718943595886
199,0.052925609052181244
200,0.051311347633600235


==> vanilla_gnn_divergence_value_val.csv <==
1,0.0006580597255378962
2,0.0006384303560480475
3,0.0005086220917291939
4,0.020077157765626907
5,0.0003418837150093168
6,0.00046638157800771296
7,0.0004220711125526577
8,0.005164952017366886
9,0.0009488952346146107
10,0.0011536553502082825
11,0.0009066782658919692
12,0.0004559096705634147
13,0.0011725700460374355
14,0.0010520246578380466
15,0.00045841335668228567
16,0.0006631509168073535
17,0.0006887288764119148
18,0.00019850915123242885
19,0.0014928041491657495
20,0.00023536727530881763
21,0.00023825756215956062
22,0.0004225216107442975
23,0.00013099888747092336
24,0.00013274575758259743
25,0.00016113577294163406
26,0.00014027698489371687
27,0.0001356517313979566
28,0.00013466585369314998
29,0.00015111059474293143
30,0.00015316286589950323
31,0.00024436457897536457
32,0.0001346300559816882
33,0.0001420710323145613
34,0.00016068709373939782
35,0.00018995991558767855
36,0.0003224071697331965
37,0.0014503106940537691
38,0.0016751725925132632
39,0.0019013099372386932
40,0.0021144202910363674
41,0.004976438358426094
42,0.005922078154981136
43,0.007516459096223116
44,0.007913863286376
45,0.0066526648588478565
46,0.005947093944996595
47,0.005092487670481205
48,0.004153848625719547
49,0.0040381248109042645
50,0.003442920045927167
51,0.0029375930316746235
52,0.003065988887101412
53,0.002825352596119046
54,0.0022045786026865244
55,0.002406507031992078
56,0.0021333727054297924
57,0.0019111022120341659
58,0.002522260183468461
59,0.002202149946242571
60,0.0018010111525654793
61,0.0017749469261616468
62,0.001762722502462566
63,0.0017869146540760994
64,0.00205388106405735
65,0.0015249516582116485
66,0.001924346201121807
67,0.0019766136538237333
68,0.0016055239830166101
69,0.0016466355882585049
70,0.0018424653680995107
71,0.0016451167175546288
72,0.001596657675690949
73,0.001955486834049225
74,0.0016730473143979907
75,0.0013430204708129168
76,0.0015688874991610646
77,0.0015646227402612567
78,0.0015299150254577398
79,0.0013921780046075583
80,0.0014442454557865858
81,0.0014336856547743082
82,0.0014072859194129705
83,0.0012626139214262366
84,0.0013944830279797316
85,0.0014839812647551298
86,0.00222321436740458
87,0.0013831399846822023
88,0.001553594833239913
89,0.0013006816152483225
90,0.0013752763625234365
91,0.0015226665418595076
92,0.0014461425598710775
93,0.0012822039425373077
94,0.0013027493841946125
95,0.0011331967543810606
96,0.0012310827150940895
97,0.0013301132712513208
98,0.0011719062458723783
99,0.002153567038476467
100,0.0011642121244221926
101,0.0012156133307144046
102,0.00148252013605088
103,0.0012258433271199465
104,0.0013535405742004514
105,0.001444292371161282
106,0.0013009116519242525
107,0.0012246305122971535
108,0.0011972287902608514
109,0.0012349479366093874
110,0.001247788080945611
111,0.0012155788717791438
112,0.0014772498980164528
113,0.001167499809525907
114,0.0011438463116064668
115,0.0013930111890658736
116,0.0011905451538041234
117,0.0011228752555325627
118,0.001248297980055213
119,0.0013653525384142995
120,0.001422892906703055
121,0.0011181577574461699
122,0.0012336528161540627
123,0.001221996615640819
124,0.0011494928039610386
125,0.001158528495579958
126,0.0012914525577798486
127,0.001322331721894443
128,0.0011495951330289245
129,0.0011608926579356194
130,0.0012060863664373755
131,0.0012688303831964731
132,0.0013841326581314206
133,0.0011322341160848737
134,0.0012242932571098208
135,0.0011033581104129553
136,0.0011506684822961688
137,0.0011019341181963682
138,0.0012207388645038009
139,0.0012794608483090997
140,0.0012255879119038582
141,0.0012904189061373472
142,0.0011949316831305623
143,0.0010215133661404252
144,0.0011396693298593163
145,0.001094658626243472
146,0.001131601631641388
147,0.0010984005639329553
148,0.001055417233146727
149,0.0012323077535256743
150,0.001176227000541985
151,0.0012983445776626468
152,0.0012182369828224182
153,0.0011213080724701285
154,0.0011943158460780978
155,0.0011020404053851962
156,0.0010519683128222823
157,0.001213726820424199
158,0.0011226166971027851
159,0.0012328618904575706
160,0.0011635213159024715
161,0.0011194166727364063
162,0.0012838559923693538
163,0.0011238668812438846
164,0.001150135649368167
165,0.0012253046734258533
166,0.0011225612834095955
167,0.0011718317400664091
168,0.0010567604331299663
169,0.0011758396867662668
170,0.0013467269018292427
171,0.0010870610130950809
172,0.0012162411585450172
173,0.0011748634278774261
174,0.0011720795882865787
175,0.0011550214840099216
176,0.001077536609955132
177,0.0011516272788867354
178,0.0009343972196802497
179,0.0011490184115245938
180,0.0010840599425137043
181,0.0011864419793710113
182,0.0013672409113496542
183,0.0010783032048493624
184,0.001169950352050364
185,0.0011854487238451838
186,0.0011145226890221238
187,0.001193178235553205
188,0.0011939557734876871
189,0.0012708333088085055
190,0.0011520558036863804
191,0.0011239645536988974
192,0.0011163146700710058
193,0.0011271944968029857
194,0.001041871728375554
195,0.0011503519490361214
196,0.0011220768792554736
197,0.0011154779931530356
198,0.0011670576641336083
199,0.0011876370990648866
200,0.0011297030141577125


==> vanilla_gnn_nmse_val.csv <==
1,1.2226859331130981
2,1.1217533349990845
3,1.1294233798980713
4,3.868216037750244
5,1.0626888275146484
6,1.0649479627609253
7,1.0706063508987427
8,1.1796371936798096
9,1.0906400680541992
10,1.0882339477539062
11,1.0829859972000122
12,1.0386234521865845
13,1.0521516799926758
14,1.0425175428390503
15,1.0330556631088257
16,1.0262027978897095
17,1.0327850580215454
18,1.0236430168151855
19,1.086260437965393
20,1.0332849025726318
21,1.031912088394165
22,1.0631736516952515
23,1.0355900526046753
24,1.0432738065719604
25,1.0389927625656128
26,1.0336625576019287
27,1.0225390195846558
28,1.0297644138336182
29,1.021061658859253
30,1.0596622228622437
31,1.0372563600540161
32,1.0152037143707275
33,1.0297931432724
34,1.022817611694336
35,1.0086336135864258
36,1.0091981887817383
37,0.9257129430770874
38,0.8807616233825684
39,0.8530160784721375
40,0.8182010650634766
41,0.6756625771522522
42,0.5560173988342285
43,0.4191614091396332
44,0.35659411549568176
45,0.26289811730384827
46,0.25490909814834595
47,0.22276663780212402
48,0.2448520064353943
49,0.15241815149784088
50,0.1481245756149292
51,0.1308821439743042
52,0.110664501786232
53,0.1441015750169754
54,0.0970899909734726
55,0.09038355946540833
56,0.07700823992490768
57,0.07472944259643555
58,0.10583848506212234
59,0.071388840675354
60,0.07146280258893967
61,0.05900966003537178
62,0.06071288138628006
63,0.05747874826192856
64,0.06677103042602539
65,0.05112901329994202
66,0.07688221335411072
67,0.07011491060256958
68,0.043357089161872864
69,0.04383642598986626
70,0.048880189657211304
71,0.04022159054875374
72,0.046669915318489075
73,0.045496001839637756
74,0.036071088165044785
75,0.05174696817994118
76,0.05264214053750038
77,0.04054694622755051
78,0.04069073870778084
79,0.03285978361964226
80,0.03275194764137268
81,0.03856506943702698
82,0.03449222445487976
83,0.03797278180718422
84,0.031978849321603775
85,0.045622602105140686
86,0.09224946796894073
87,0.028682298958301544
88,0.03626430034637451
89,0.06097216531634331
90,0.03303651139140129
91,0.04195418208837509
92,0.028998322784900665
93,0.024306828156113625
94,0.02699401043355465
95,0.03056277520954609
96,0.028393754735589027
97,0.04059214144945145
98,0.024930372834205627
99,0.0762103945016861
100,0.04845612868666649
101,0.05746401101350784
102,0.0303647443652153
103,0.023951847106218338
104,0.022622117772698402
105,0.023967387154698372
106,0.025209160521626472
107,0.023823268711566925
108,0.05493514984846115
109,0.023490985855460167
110,0.02511170320212841
111,0.021123576909303665
112,0.03503364324569702
113,0.021169405430555344
114,0.021697450429201126
115,0.07112269848585129
116,0.02031276561319828
117,0.021823862567543983
118,0.02998225763440132
119,0.03601152077317238
120,0.05157622694969177
121,0.024409165605902672
122,0.019588086754083633
123,0.020917806774377823
124,0.01797986403107643
125,0.022036556154489517
126,0.018851246684789658
127,0.020211152732372284
128,0.02253006398677826
129,0.022976698353886604
130,0.017409920692443848
131,0.018713995814323425
132,0.023494143038988113
133,0.021823368966579437
134,0.019336208701133728
135,0.01644669473171234
136,0.030141286551952362
137,0.015124310739338398
138,0.034371111541986465
139,0.04336077719926834
140,0.022689439356327057
141,0.02664264664053917
142,0.021974876523017883
143,0.02078409492969513
144,0.018365629017353058
145,0.037362512201070786
146,0.026016751304268837
147,0.018467366695404053
148,0.015048113651573658
149,0.019671058282256126
150,0.016591694205999374
151,0.017573468387126923
152,0.015415954403579235
153,0.018636973574757576
154,0.01980781741440296
155,0.015413566492497921
156,0.01771865412592888
157,0.022212373092770576
158,0.01891636662185192
159,0.016236400231719017
160,0.014010149985551834
161,0.01577284000813961
162,0.024482840672135353
163,0.017114799469709396
164,0.022620681673288345
165,0.02101828344166279
166,0.014365658164024353
167,0.01664963737130165
168,0.016398590058088303
169,0.014453474432229996
170,0.02974012680351734
171,0.014428666792809963
172,0.014251229353249073
173,0.01897161640226841
174,0.020349852740764618
175,0.01570652425289154
176,0.01958204060792923
177,0.023239288479089737
178,0.02307313121855259
179,0.017306316643953323
180,0.01451029721647501
181,0.03261285647749901
182,0.025034867227077484
183,0.01648648828268051
184,0.01536061242222786
185,0.017721256241202354
186,0.013768867589533329
187,0.015445861034095287
188,0.023654906079173088
189,0.028398888185620308
190,0.01756618730723858
191,0.025640320032835007
192,0.015430641360580921
193,0.015990905463695526
194,0.020671870559453964
195,0.019134556874632835
196,0.012453313916921616
197,0.011690035462379456
198,0.026140891015529633
199,0.013065155595541
200,0.01229043584316969

